No correlation between Solar flares and the decay rate of several $\beta$-decaying isotopes

We report on finding no correlation between the two strongest observed Solar flares in September 2017 and the decay rates of $^{60}$Co, $^{44}$Ti and $^{137}$Cs sources, which are continuously measured by two independent NaI(Tl) detector setups. We test for variations in the number of observed counts with respect to the number of expected counts over multiple periods with timescales varying from 1 to 109 hours around the Solar flare. No excess or deficit exceeds the 2$\sigma$ global significance. We set a conservative lower limit on the decay rate deviation over an 84-hour period around the two correlated Solar flares in September 2017 to $0.044\%$ with 2$\sigma$ confidence. A fractional change of $~0.1\%$ in the decay rate of $^{54}$Mn over a period of 84 hours was claimed with 7$\sigma$ significance during multiple Solar flares in December 2006. We exclude such an effect at 4.7$\sigma$ significance.

==> Figure_1_paper.txt <==
This .txt file contains the data of Figure 1 in "No correlation between Solar flares and the decay rate of several beta-decaying isotopes". The analysis is done in an interactive python environment, and times are saved in 'datetime' type.


X-ray data can be downloaded at https://satdat.ngdc.noaa.gov/sem/goes/data/avg/2017/09/goes13/csv/ 
GOES X-ray data is found in the 'g13_xrs_1m_20170901_20170930.csv' file and is saved in the csv format.


Figure 1a: Count rate (Hz) 

[ 56.79609195  56.89424261  56.8767643   56.9765411   56.81365863
  56.82997629  56.85628722  56.80423546  56.92256402  56.67862713
  56.81171554  56.84629141  56.89304921  56.81955477  56.75760674
  56.86325999  56.97726573  56.74048277  56.67198656  56.84093082
  56.746161    56.98105347  56.76606333  56.7679152   56.83217689
  56.80088313  56.72605204  56.85526023  56.80245288  56.78887569
  56.83723521  56.66064296  56.85004537  56.79329868  56.92626225
  56.84000299  56.76128645  56.81733624  56.85741763  56.85230606
  56.85891994  56.82450532  56.66488187  56.73763253  56.68062219
  56.7793343   56.72958926  56.742494    56.70387605  56.73483955
  56.78404289  56.75399642  56.81587622  56.67262673  56.63239729
  56.72442362  56.67904369  56.74059107  56.60939744  56.72608634
  56.73117021  56.71275133  56.64847783  56.76549203  56.75799961
  56.75657708  56.53692067  56.58017271  56.75481399  56.68191288
  56.60009017  56.63797989  56.57523763  56.68756254  56.63862351
  56.77276028  56.61806792  56.75221711  56.77854204  56.66663188
  56.73431573  56.71294685  56.6538606   56.6499916   56.57132772
  56.60160673  56.54125571  56.62637436  56.62448466  56.57961439
  56.59478164  56.58903424  56.51256749  56.60886306  56.64175046
  56.52901096  56.5423474   56.56577553  56.62818961  56.48890302
  56.47345307  56.66122134  56.55537001  56.58012847  56.46703928
  56.38839289  56.54714393  56.69702933  56.53280254  56.51175427
  56.51561191  56.61332489  56.64983404  56.57774838  56.38993398
  56.44562292  56.50767526  56.56985105  56.46875026  56.41977276
  56.42438963  56.4798546   56.47190102  56.42849398  56.45896886
  56.69624855  56.39709879  56.56579201  56.41832591  56.30703606
  56.49118319  56.44538005  56.44937923  56.47975141  56.50438916
  56.34859538  56.44696447  56.34905569  56.35878336  56.43862806
  56.52306956  56.46025364  56.41395791  56.45252932  56.3782579
  56.38231591  56.32103895  56.43971083  56.34277351  56.25805341
  56.40264374  56.21390283  56.32737054  56.41006161  56.31441674
  56.34386761  56.39212562  56.40223399  56.41595589  56.3861587   56.30844
  56.41791795  56.28635568  56.2758393   56.3151924   56.42003545
  56.25784847  56.37606354  56.3529768   56.37041629  56.19295841
  56.37069913  56.31958565  56.29048742  56.33211872  56.31087346
  56.42217428]
Figure 1a: Count rate error (Hz)

[ 0.07027186  0.07035818  0.07032287  0.0703564   0.07030233  0.0703239
  0.07032169  0.07028821  0.07036819  0.07022828  0.07029215  0.07029683
  0.07029913  0.0702828   0.07024842  0.07029301  0.0703595   0.07023341
  0.07020707  0.07024775  0.07023666  0.070355    0.0702515   0.07025327
  0.07029209  0.07025283  0.07022207  0.07032845  0.07028282  0.07026235
  0.07028546  0.070181    0.07029045  0.07024236  0.07034627  0.07031922
  0.07024297  0.07030061  0.07029376  0.07030069  0.07028419  0.07026809
  0.07020951  0.07021455  0.07017745  0.07026887  0.07020847  0.07023469
  0.07024932  0.07022401  0.07026292  0.07024421  0.07027756  0.07019139
  0.07020888  0.07023305  0.07022144  0.07024009  0.07017503  0.0702404
  0.07023175  0.07019945  0.07017832  0.07022943  0.07023839  0.07022258
  0.07012286  0.07016372  0.07024592  0.07022124  0.07016779  0.07016204
  0.07014396  0.07017831  0.070128    0.07023844  0.07014755  0.07024447
  0.07028333  0.07022261  0.07022838  0.07018981  0.07016677  0.07016023
  0.07013347  0.07017831  0.07009271  0.07017082  0.07016524  0.0701267
  0.07015381  0.07013227  0.0701116   0.0701294   0.07018644  0.07006852
  0.07012915  0.07013975  0.07013624  0.07007178  0.07008359  0.07015938
  0.07012125  0.07014264  0.07007463  0.07001717  0.0701216   0.07021572
  0.0701155   0.07009625  0.07009339  0.07012736  0.07015924  0.07010945
  0.07004755  0.07007083  0.07009625  0.07016974  0.07003423  0.07003545
  0.07006217  0.07007865  0.07005677  0.07003974  0.07004569  0.07020228
  0.07001855  0.07011985  0.07006116  0.06998847  0.07008371  0.07009537
  0.07003739  0.070086    0.07009558  0.07001579  0.07005954  0.0700262
  0.07001098  0.07008312  0.07010796  0.0700323   0.07005219  0.07005824
  0.07001613  0.07000812  0.06999085  0.07002398  0.06996901  0.06996163
  0.07002018  0.06990098  0.07001034  0.07005051  0.07000123  0.07000843
  0.07002627  0.07001899  0.07005808  0.07001768  0.06996584  0.07005378
  0.06997362  0.06995551  0.06998154  0.07003495  0.0699506   0.07001178
  0.06996869  0.07002444  0.0699102   0.07000663  0.06996333  0.06997218
  0.06998214  0.06995537  0.07420059]
Figure 1a: Fit-parameters Activity (Bq), Half-life (yrs) 

56.8874490114, 5.39822473351
Figure 1b: Delta rate (\%) 

[ -1.60592651e-01   1.78021766e-02  -7.06545395e-03   1.74217608e-01
  -1.06304078e-01  -7.17584876e-02  -1.96362699e-02  -1.05315215e-01
   1.08640126e-01  -3.14526562e-01  -7.45981674e-02  -7.92462708e-03
   8.01855489e-02  -4.32416092e-02  -1.46369985e-01   4.53673481e-02
   2.51823061e-01  -1.58948270e-01  -2.73631876e-01   2.95220374e-02
  -1.31404053e-01   2.87863278e-01  -8.46699370e-02  -7.55558785e-02
   4.34208082e-02  -5.80793211e-03  -1.31691870e-01   1.01648823e-01
   1.45339011e-02  -3.51329278e-03   8.75044724e-02  -2.17619354e-01
   1.21794366e-01   2.77151830e-02   2.67773132e-01   1.21705399e-01
  -1.10927578e-02   9.35072424e-02   1.69986417e-01   1.66849707e-01
   1.84372330e-01   1.29600940e-01  -1.45818712e-01  -1.17600931e-02
  -1.06376192e-01   7.34567572e-02  -8.36030351e-03   2.02457586e-02
  -4.19697783e-02   1.84729636e-02   1.11079535e-01   6.39698881e-02
   1.78940691e-01  -6.77848173e-02  -1.32871187e-01   3.52715929e-02
  -3.89006302e-02   7.55098062e-02  -1.50031155e-01   6.16520657e-02
   7.64831659e-02   4.98532732e-02  -5.76793056e-02   1.54631518e-01
   1.47279787e-01   1.50637576e-01  -2.31114901e-01  -1.48939181e-01
   1.65131359e-01   4.23314764e-02  -9.62304835e-02  -2.34944557e-02
  -1.28394711e-01   7.57545248e-02  -4.78334887e-03   2.37907368e-01
  -2.93600159e-02   2.13378956e-01   2.65738186e-01   7.39783194e-02
   1.99379485e-01   1.67508330e-01   6.90120425e-02   6.80410801e-02
  -6.50577210e-02  -5.71032634e-03  -1.06475736e-01   4.97684125e-02
   5.22916318e-02  -2.11339024e-02   1.15269752e-02   7.22983570e-03
  -1.22054576e-01   5.39963042e-02   1.17989395e-01  -7.54304878e-02
  -4.59998152e-02   1.27481427e-03   1.17481010e-01  -1.22923082e-01
  -1.44389377e-01   1.93490285e-01   1.21740685e-02   6.18193574e-02
  -1.32327399e-01  -2.65578086e-01   2.10658249e-02   2.92060461e-01
   7.41710156e-03  -2.39600742e-02  -1.12771466e-02   1.67467678e-01
   2.37937186e-01   1.16252409e-01  -2.10244929e-01  -1.05842923e-01
   9.83319564e-03   1.25741050e-01  -4.73459972e-02  -1.28187301e-01
  -1.14162450e-01  -1.01166695e-02  -1.83395067e-02  -8.93365300e-02
  -2.95213596e-02   3.96506014e-01  -1.27370491e-01   1.77234702e-01
  -7.80713346e-02  -2.69332495e-01   6.26903622e-02  -1.25824043e-02
   3.60742348e-04   6.00276865e-02   1.09541508e-01  -1.60630753e-01
   1.95213263e-02  -1.48114947e-01  -1.25025651e-01   2.23296279e-02
   1.77848931e-01   7.23812293e-02  -3.81642063e-03   7.04161625e-02
  -5.53851509e-02  -4.23348268e-02  -1.45119524e-01   7.11439518e-02
  -9.48785950e-02  -2.39256511e-01   2.30015624e-02  -3.05865696e-01
  -9.87800054e-02   5.37415161e-02  -1.10049957e-01  -5.19543880e-02
   3.95114858e-02   6.33063697e-02   9.35148528e-02   4.65101901e-02
  -8.55329082e-02   1.14591933e-01  -1.13015297e-01  -1.25826315e-01
  -5.01293223e-02   1.41816492e-01  -1.40203894e-01   7.54956777e-02
   4.03747814e-02   7.71976285e-02  -2.32006775e-01   8.94278213e-02
   4.53212265e-03  -4.12799633e-02   3.85086974e-02   6.63922503e-03
   2.10114185e-01]
Figure 1b: Delta rate error (\%) 

[ 0.12352789  0.12368686  0.12363204  0.12369824  0.1236104   0.12365558
  0.12365894  0.12360731  0.12375521  0.12351639  0.12363597  0.12365144
  0.12366274  0.12364125  0.12358801  0.12367371  0.12379793  0.12358333
  0.12354422  0.12362305  0.12361077  0.1238263   0.12365137  0.12366174
  0.12373731  0.12367545  0.12362855  0.12382309  0.12375001  0.1237212
  0.12376915  0.12359244  0.12379244  0.123715    0.12390526  0.12386489
  0.12373781  0.12384661  0.1238418   0.12386126  0.12383945  0.12381834
  0.12372236  0.1237385   0.12368036  0.12384873  0.12374953  0.12380301
  0.12383605  0.12379867  0.12387454  0.12384879  0.12391486  0.12377018
  0.12380827  0.12385815  0.12384493  0.12388508  0.12377759  0.12390016
  0.12389215  0.12384242  0.12381241  0.12390983  0.1239329   0.12391227
  0.12374355  0.12382292  0.12397525  0.12393894  0.12385187  0.12384897
  0.12382431  0.12389222  0.12381064  0.12401289  0.12385968  0.12403807
  0.12411396  0.124014    0.12403146  0.12397061  0.12393718  0.12393288
  0.12389286  0.12397935  0.12383538  0.12398065  0.12397805  0.12391721
  0.12397237  0.12394158  0.12391231  0.12395103  0.12405911  0.12385794
  0.12397237  0.12399838  0.12399945  0.12389273  0.12392088  0.12406215
  0.12400199  0.1240471   0.12393408  0.12383971  0.12403169  0.12420544
  0.12403542  0.12400863  0.12401084  0.12407822  0.1241419   0.12406107
  0.12395879  0.12400725  0.12405951  0.12419685  0.12396426  0.12397368
  0.12402825  0.12406469  0.12403322  0.12401035  0.12402814  0.1243127
  0.12399461  0.12418129  0.12408462  0.12396313  0.1241391   0.12416702
  0.1240716   0.12416497  0.12418923  0.12405513  0.12413991  0.12408812
  0.12406842  0.12420353  0.12425483  0.12412801  0.12417055  0.12418854
  0.12412117  0.12411425  0.12409089  0.1241569   0.12406671  0.12406089
  0.12417199  0.12396787  0.1241691   0.12424761  0.12416748  0.12418753
  0.12422645  0.12422081  0.12429746  0.12423304  0.12414834  0.12431167
  0.1241767   0.12415184  0.12420531  0.12430738  0.12416495  0.12428082
  0.12421161  0.12431786  0.12412231  0.12430081  0.12423121  0.12425421
  0.12427917  0.12423891  0.13178594]
Time (date)
[datetime.datetime(2017, 8, 31, 23, 51, 31, 582449), datetime.datetime(2017, 9, 1, 3, 51, 31, 586989), datetime.datetime(2017, 9, 1, 7, 51, 31, 589231), datetime.datetime(2017, 9, 1, 11, 51, 31, 590748), datetime.datetime(2017, 9, 1, 15, 51, 31, 592076), datetime.datetime(2017, 9, 1, 19, 51, 31, 593092), datetime.datetime(2017, 9, 1, 23, 51, 31, 595354), datetime.datetime(2017, 9, 2, 3, 51, 31, 597404), datetime.datetime(2017, 9, 2, 7, 51, 31, 598888), datetime.datetime(2017, 9, 2, 11, 51, 31, 600616), datetime.datetime(2017, 9, 2, 15, 51, 31, 602344), datetime.datetime(2017, 9, 2, 19, 51, 31, 605611), datetime.datetime(2017, 9, 2, 23, 51, 31, 608354), datetime.datetime(2017, 9, 3, 3, 51, 31, 610382), datetime.datetime(2017, 9, 3, 7, 51, 31, 611418), datetime.datetime(2017, 9, 3, 11, 51, 31, 613029), datetime.datetime(2017, 9, 3, 15, 51, 31, 614223), datetime.datetime(2017, 9, 3, 19, 51, 31, 616444), datetime.datetime(2017, 9, 3, 23, 51, 31, 619602), datetime.datetime(2017, 9, 4, 3, 51, 31, 622711), datetime.datetime(2017, 9, 4, 7, 51, 31, 624893), datetime.datetime(2017, 9, 4, 11, 51, 31, 625762), datetime.datetime(2017, 9, 4, 15, 51, 31, 627336), datetime.datetime(2017, 9, 4, 19, 51, 31, 629488), datetime.datetime(2017, 9, 4, 23, 51, 31, 630802), datetime.datetime(2017, 9, 5, 3, 51, 31, 632749), datetime.datetime(2017, 9, 5, 7, 51, 31, 633725), datetime.datetime(2017, 9, 5, 11, 51, 31, 634680), datetime.datetime(2017, 9, 5, 15, 51, 31, 635902), datetime.datetime(2017, 9, 5, 19, 51, 31, 636895), datetime.datetime(2017, 9, 5, 23, 51, 31, 639435), datetime.datetime(2017, 9, 6, 3, 51, 31, 641651), datetime.datetime(2017, 9, 6, 7, 51, 31, 642999), datetime.datetime(2017, 9, 6, 11, 51, 31, 644457), datetime.datetime(2017, 9, 6, 15, 51, 31, 645573), datetime.datetime(2017, 9, 6, 19, 51, 31, 646749), datetime.datetime(2017, 9, 6, 23, 51, 31, 648834), datetime.datetime(2017, 9, 7, 3, 51, 31, 651368), datetime.datetime(2017, 9, 7, 7, 51, 31, 654301), datetime.datetime(2017, 9, 7, 11, 51, 31, 656784), datetime.datetime(2017, 9, 7, 15, 51, 31, 657815), datetime.datetime(2017, 9, 7, 19, 51, 31, 659612), datetime.datetime(2017, 9, 7, 23, 51, 31, 661704), datetime.datetime(2017, 9, 8, 3, 51, 31, 663528), datetime.datetime(2017, 9, 8, 7, 51, 31, 665453), datetime.datetime(2017, 9, 8, 11, 51, 31, 668926), datetime.datetime(2017, 9, 8, 15, 51, 31, 671143), datetime.datetime(2017, 9, 8, 19, 51, 31, 673120), datetime.datetime(2017, 9, 8, 23, 51, 31, 675398), datetime.datetime(2017, 9, 9, 3, 51, 31, 676436), datetime.datetime(2017, 9, 9, 7, 51, 31, 680542), datetime.datetime(2017, 9, 9, 11, 51, 31, 683575), datetime.datetime(2017, 9, 9, 15, 51, 31, 685309), datetime.datetime(2017, 9, 9, 19, 51, 31, 686890), datetime.datetime(2017, 9, 9, 23, 51, 31, 688314), datetime.datetime(2017, 9, 10, 3, 51, 31, 690171), datetime.datetime(2017, 9, 10, 7, 51, 31, 691095), datetime.datetime(2017, 9, 10, 11, 51, 31, 693619), datetime.datetime(2017, 9, 10, 15, 51, 31, 696658), datetime.datetime(2017, 9, 10, 19, 51, 31, 698668), datetime.datetime(2017, 9, 10, 23, 51, 31, 699697), datetime.datetime(2017, 9, 11, 3, 51, 31, 700909), datetime.datetime(2017, 9, 11, 7, 51, 31, 702694), datetime.datetime(2017, 9, 11, 11, 51, 31, 705406), datetime.datetime(2017, 9, 11, 15, 51, 31, 707013), datetime.datetime(2017, 9, 11, 19, 51, 31, 709607), datetime.datetime(2017, 9, 11, 23, 51, 31, 711580), datetime.datetime(2017, 9, 12, 3, 51, 31, 712585), datetime.datetime(2017, 9, 12, 7, 51, 31, 716124), datetime.datetime(2017, 9, 12, 11, 51, 31, 719376), datetime.datetime(2017, 9, 12, 15, 51, 31, 721859), datetime.datetime(2017, 9, 12, 19, 51, 31, 724174), datetime.datetime(2017, 9, 12, 23, 51, 31, 727669), datetime.datetime(2017, 9, 13, 3, 51, 31, 730550), datetime.datetime(2017, 9, 13, 7, 51, 31, 731755), datetime.datetime(2017, 9, 13, 11, 51, 31, 733752), datetime.datetime(2017, 9, 13, 15, 51, 31, 735006), datetime.datetime(2017, 9, 13, 19, 51, 31, 735974), datetime.datetime(2017, 9, 13, 23, 51, 31, 737425), datetime.datetime(2017, 9, 14, 3, 51, 31, 738969), datetime.datetime(2017, 9, 14, 7, 51, 31, 740952), datetime.datetime(2017, 9, 14, 11, 51, 31, 743167), datetime.datetime(2017, 9, 14, 15, 51, 31, 744101), datetime.datetime(2017, 9, 14, 19, 51, 31, 746737), datetime.datetime(2017, 9, 14, 23, 51, 31, 748030), datetime.datetime(2017, 9, 15, 3, 51, 31, 748899), datetime.datetime(2017, 9, 15, 7, 51, 31, 749979), datetime.datetime(2017, 9, 15, 11, 51, 31, 750927), datetime.datetime(2017, 9, 15, 15, 51, 31, 752558), datetime.datetime(2017, 9, 15, 19, 51, 31, 754389), datetime.datetime(2017, 9, 15, 23, 51, 31, 756762), datetime.datetime(2017, 9, 16, 3, 51, 31, 758778), datetime.datetime(2017, 9, 16, 7, 51, 31, 760099), datetime.datetime(2017, 9, 16, 11, 51, 31, 761159), datetime.datetime(2017, 9, 16, 15, 51, 31, 762680), datetime.datetime(2017, 9, 16, 19, 51, 31, 764332), datetime.datetime(2017, 9, 16, 23, 51, 31, 765115), datetime.datetime(2017, 9, 17, 3, 51, 31, 765961), datetime.datetime(2017, 9, 17, 7, 51, 31, 767273), datetime.datetime(2017, 9, 17, 11, 51, 31, 769032), datetime.datetime(2017, 9, 17, 15, 51, 31, 771420), datetime.datetime(2017, 9, 17, 19, 51, 31, 773406), datetime.datetime(2017, 9, 17, 23, 51, 31, 774974), datetime.datetime(2017, 9, 18, 3, 51, 31, 776667), datetime.datetime(2017, 9, 18, 7, 51, 31, 778559), datetime.datetime(2017, 9, 18, 11, 51, 31, 781889), datetime.datetime(2017, 9, 18, 15, 51, 31, 785613), datetime.datetime(2017, 9, 18, 19, 51, 31, 786781), datetime.datetime(2017, 9, 18, 23, 51, 31, 787625), datetime.datetime(2017, 9, 19, 3, 51, 31, 789237), datetime.datetime(2017, 9, 19, 7, 51, 31, 791563), datetime.datetime(2017, 9, 19, 11, 51, 31, 794324), datetime.datetime(2017, 9, 19, 15, 51, 31, 796666), datetime.datetime(2017, 9, 19, 19, 51, 31, 798103), datetime.datetime(2017, 9, 19, 23, 51, 31, 799029), datetime.datetime(2017, 9, 20, 3, 51, 31, 801014), datetime.datetime(2017, 9, 20, 7, 51, 31, 802658), datetime.datetime(2017, 9, 20, 11, 51, 31, 803584), datetime.datetime(2017, 9, 20, 15, 51, 31, 805213), datetime.datetime(2017, 9, 20, 19, 51, 31, 806688), datetime.datetime(2017, 9, 20, 23, 51, 31, 807992), datetime.datetime(2017, 9, 21, 3, 51, 31, 808982), datetime.datetime(2017, 9, 21, 7, 51, 31, 810242), datetime.datetime(2017, 9, 21, 11, 51, 31, 812226), datetime.datetime(2017, 9, 21, 15, 51, 31, 814152), datetime.datetime(2017, 9, 21, 19, 51, 31, 815111), datetime.datetime(2017, 9, 21, 23, 51, 31, 816308), datetime.datetime(2017, 9, 22, 3, 51, 31, 818070), datetime.datetime(2017, 9, 22, 7, 51, 31, 820008), datetime.datetime(2017, 9, 22, 11, 51, 31, 822315), datetime.datetime(2017, 9, 22, 15, 51, 31, 824558), datetime.datetime(2017, 9, 22, 19, 51, 31, 826090), datetime.datetime(2017, 9, 22, 23, 51, 31, 829756), datetime.datetime(2017, 9, 23, 3, 51, 31, 833311), datetime.datetime(2017, 9, 23, 7, 51, 31, 836228), datetime.datetime(2017, 9, 23, 11, 51, 31, 838508), datetime.datetime(2017, 9, 23, 15, 51, 31, 839770), datetime.datetime(2017, 9, 23, 19, 51, 31, 841310), datetime.datetime(2017, 9, 23, 23, 51, 31, 842962), datetime.datetime(2017, 9, 24, 3, 51, 31, 843888), datetime.datetime(2017, 9, 24, 7, 51, 31, 845039), datetime.datetime(2017, 9, 24, 11, 51, 31, 847357), datetime.datetime(2017, 9, 24, 15, 51, 31, 850152), datetime.datetime(2017, 9, 24, 19, 51, 31, 853584), datetime.datetime(2017, 9, 24, 23, 51, 31, 855156), datetime.datetime(2017, 9, 25, 3, 51, 31, 856443), datetime.datetime(2017, 9, 25, 7, 51, 31, 857624), datetime.datetime(2017, 9, 25, 11, 51, 31, 860353), datetime.datetime(2017, 9, 25, 15, 51, 31, 862511), datetime.datetime(2017, 9, 25, 19, 51, 31, 865093), datetime.datetime(2017, 9, 25, 23, 51, 31, 866899), datetime.datetime(2017, 9, 26, 3, 51, 31, 868419), datetime.datetime(2017, 9, 26, 7, 51, 31, 869714), datetime.datetime(2017, 9, 26, 11, 51, 31, 871055), datetime.datetime(2017, 9, 26, 15, 51, 31, 873036), datetime.datetime(2017, 9, 26, 19, 51, 31, 875113), datetime.datetime(2017, 9, 26, 23, 51, 31, 876188), datetime.datetime(2017, 9, 27, 3, 51, 31, 877512), datetime.datetime(2017, 9, 27, 7, 51, 31, 879138), datetime.datetime(2017, 9, 27, 11, 51, 31, 881769), datetime.datetime(2017, 9, 27, 15, 51, 31, 883875), datetime.datetime(2017, 9, 27, 19, 51, 31, 885720), datetime.datetime(2017, 9, 27, 23, 51, 31, 887362), datetime.datetime(2017, 9, 28, 3, 51, 31, 888757), datetime.datetime(2017, 9, 28, 7, 51, 31, 890873), datetime.datetime(2017, 9, 28, 11, 51, 31, 895233), datetime.datetime(2017, 9, 28, 15, 51, 31, 897349), datetime.datetime(2017, 9, 28, 19, 51, 31, 899401), datetime.datetime(2017, 9, 28, 23, 51, 31, 902404), datetime.datetime(2017, 9, 29, 3, 51, 31, 903777), datetime.datetime(2017, 9, 29, 7, 51, 31, 906048), datetime.datetime(2017, 9, 29, 11, 51, 31, 907152), datetime.datetime(2017, 9, 29, 15, 51, 31, 909718), datetime.datetime(2017, 9, 29, 19, 51, 31, 911919), datetime.datetime(2017, 9, 29, 23, 51, 31, 913811), datetime.datetime(2017, 9, 30, 3, 51, 31, 915056), datetime.datetime(2017, 9, 30, 7, 48, 55, 797948)]

Figure 1c: Count rate (Hz) 

[ 55.47248901  55.53811959  55.52274918  55.451744    55.47470397
  55.51342982  55.51890959  55.52171046  55.43509425  55.45457491
  55.47314114  55.42556039  55.49977502  55.48405207  55.52184955
  55.50735236  55.54716867  55.5395112   55.44360478  55.47308884
  55.4252892   55.41623178  55.47211095  55.42286083  55.37204632
  55.31841236  55.4055836   55.49433877  55.49065883  55.46292138
  55.3888289   55.4769481   55.50890464  55.44343502  55.48175825
  55.40509752  55.47738033  55.3931384   55.31471218  55.38880049
  55.27343006  55.25084091  55.43084069  55.40474534  55.40545744
  55.44258921  55.44507782  55.40393136  55.43751653  55.41751489
  55.17713945  55.39735383  55.3648329   55.33442836  55.26182427
  55.3172057   55.31731114  55.27724972  55.3440259   55.37338506
  55.44884738  55.33157846  55.2451496   55.37163864  55.32575803
  55.13588767  55.1763935   55.18869167  55.31247817  55.23145102
  55.17906332  55.28935671  55.28264745  55.17654347  55.1775525
  55.34050527  55.33189422  55.24188338  55.32666491  55.2245627
  55.22639828  55.2264568   55.13076136  55.20158382  55.32132885
  55.2518982   55.20889886  55.30452485  55.1392701   55.14860375
  55.28185715  55.20745556  55.1379962   55.13047156  55.17224199
  55.19245519  55.1836716   55.0947673   55.23835902  55.34078744
  55.33181719  55.16811869  55.09466975  55.11499436  55.02785672
  54.90156638  55.24433407  55.15193681  55.11279932  55.18653545
  55.13836506  54.99010755  55.01098277  55.04793292  55.12505585
  55.17552351  55.13399983  55.08765424  55.20782301  55.22851866
  55.04043241  55.13198843  55.10251825  55.26071628  55.15406674
  55.06351775  55.07565819  55.13348096  55.12384345  54.97983559
  55.00758222  55.1301566   55.04815851  55.09094104  55.05992822
  55.12176791  55.054528    55.03950296  55.04715277  55.06551616
  54.96213671  55.0485638   55.2147504   54.9371464   54.95694137
  54.96256902  54.99043794  55.09108899  54.96752499  55.06101484
  54.99613868  54.82495086  54.98687297  55.05020755  54.92489654
  54.97063216  54.99177109  54.95676915  54.95808316  54.96419431
  54.95715206  54.98576764  54.93305512  54.9839383   54.9244823
  54.93142281  54.94807778  54.91870135  54.93041079  54.86274524
  54.85249462  54.76327427  54.99779979  54.93387276  54.8735376
  54.85603582  54.99505854]
Figure 1c: Count rate error (Hz)

[ 0.06937497  0.06940975  0.06939774  0.06938701  0.06938149  0.06938801
  0.06942958  0.06939411  0.06935467  0.06937104  0.0693641   0.06934214
  0.06938353  0.06939937  0.06941579  0.06942111  0.06943723  0.06940956
  0.06934663  0.06936914  0.06934885  0.06938451  0.06937524  0.06935101
  0.06932708  0.06932985  0.06935331  0.06937929  0.0693823   0.06938392
  0.06934706  0.06934282  0.06934766  0.06933178  0.06937407  0.06932583
  0.06936323  0.06932021  0.06926106  0.06931962  0.06926819  0.06923307
  0.06936207  0.06931596  0.06933842  0.0693281   0.06935681  0.06932592
  0.06934813  0.06933059  0.06922644  0.06932458  0.06929392  0.06928264
  0.06926649  0.06925872  0.0692797   0.06924226  0.06929882  0.06931666
  0.06936563  0.0692831   0.06923341  0.06927567  0.06927765  0.06916491
  0.06922061  0.06919663  0.06927172  0.06922801  0.06924267  0.06927324
  0.06927013  0.06920049  0.06918293  0.06929547  0.06927728  0.069193
  0.06927249  0.06924548  0.06925176  0.06920224  0.06919554  0.06923163
  0.0692724   0.06923221  0.06920377  0.06926277  0.06917958  0.06916797
  0.06925969  0.06921107  0.06916637  0.06916904  0.06917761  0.06917613
  0.0692188   0.06914193  0.06922219  0.06927035  0.06928972  0.06916056
  0.06913676  0.06916732  0.06907865  0.0690008   0.06923115  0.06918205
  0.06917118  0.06919638  0.06914895  0.06907601  0.06909547  0.06913201
  0.06915419  0.06918934  0.06915435  0.06913828  0.06918867  0.06919794
  0.06911251  0.06914126  0.06915385  0.06923267  0.06915624  0.06909439
  0.06912124  0.06914893  0.06914066  0.06906554  0.06908476  0.06915192
  0.06911502  0.06911665  0.06915633  0.06909961  0.06907314  0.06912448
  0.06911085  0.06912429  0.06907902  0.06911344  0.06917033  0.06902319
  0.06910811  0.06903505  0.06905836  0.069145    0.06903756  0.06911561
  0.06906494  0.06899913  0.06907118  0.06910821  0.06903203  0.0690446
  0.06911253  0.06906842  0.06904903  0.06910092  0.06907942  0.06909369
  0.06903112  0.06907439  0.06903253  0.06904897  0.06904079  0.0690737
  0.06906629  0.0690198   0.06901687  0.06895546  0.06908663  0.06904395
  0.06902414  0.06898937  0.06908545]
Figure 1c: Fit-parameters Activity (Bq), Half-life (yrs) 

55.5277513408, 5.20403763261

Figure 1d: Delta rate (%) 

[ -9.95220018e-02   2.47512769e-02   3.14677049e-03  -1.18671727e-01
  -7.12423109e-02   4.59393813e-03   2.05442965e-02   3.16697142e-02
  -1.18313524e-01  -7.71408128e-02  -3.76112942e-02  -1.17281162e-01
   2.25403800e-02   2.81833646e-04   7.44872721e-02   5.44379265e-02
   1.32294198e-01   1.25338568e-01  -3.96346589e-02   1.99643238e-02
  -6.01462062e-02  -7.04047482e-02   3.64394230e-02  -4.62669264e-02
  -1.31155743e-01  -2.21176709e-01  -5.78703102e-02   1.08312883e-01
   1.07758628e-01   6.44976879e-02  -6.31039295e-02   1.01971452e-01
   1.65721110e-01   5.36621376e-02   1.28905947e-01  -2.68265556e-03
   1.33861944e-01  -1.21136481e-02  -1.47608986e-01  -7.78998543e-03
  -2.10000925e-01  -2.44126763e-01   8.69472751e-02   4.59093852e-02
   5.32760728e-02   1.26415280e-01   1.36995482e-01   6.87643682e-02
   1.35510613e-01   1.05466111e-01  -3.22686943e-01   8.12120874e-02
   2.85388831e-02  -2.18784852e-03  -1.09214858e-01  -3.03047998e-03
   3.23789675e-03  -6.31118310e-02   6.36956483e-02   1.23692064e-01
   2.66233443e-01   6.02613517e-02  -8.99623655e-02   1.44877581e-01
   6.85650079e-02  -2.68212053e-01  -1.88877542e-01  -1.60562996e-01
   6.94555295e-02  -7.10627863e-02  -1.59397162e-01   4.66296593e-02
   4.05692296e-02  -1.45369881e-01  -1.37474590e-01   1.63531311e-01
   1.54032691e-01  -2.81491482e-03   1.56741147e-01  -2.20161776e-02
  -1.26162432e-02  -6.43310494e-03  -1.73633185e-01  -3.93183576e-02
   1.83608265e-01   6.39549827e-02  -7.84187613e-03   1.71440112e-01
  -1.21810730e-01  -9.88323762e-02   1.48641498e-01   1.99343255e-02
  -9.98344307e-02  -1.07396682e-01  -2.50247608e-02   1.82923025e-02
   8.45300719e-03  -1.46598120e-01   1.19731456e-01   3.11479846e-01
   3.01482290e-01   1.09855108e-02  -1.16095166e-01  -7.31745269e-02
  -2.25096463e-01  -4.48032072e-01   1.79656515e-01   1.82046649e-02
  -4.66965545e-02   9.31155086e-02   1.18260388e-02  -2.51026119e-01
  -2.05606575e-01  -1.32506469e-01   1.34876921e-02   1.11135588e-01
   4.18746418e-02  -3.61450921e-02   1.89510209e-01   2.33159808e-01
  -1.02122898e-01   7.01322774e-02   2.27198749e-02   3.15979531e-01
   1.28461682e-01  -2.98480946e-02  -1.72912947e-03   1.09341158e-01
   9.79252427e-02  -1.57506804e-01  -1.01047931e-01   1.27644029e-01
  -1.52046238e-02   6.85836646e-02   1.83298866e-02   1.36749781e-01
   2.15268452e-02   3.07360959e-04   2.02849846e-02   5.97323396e-02
  -1.22048643e-01   4.10879190e-02   3.49837393e-01  -1.48624400e-01
  -1.06574825e-01  -9.02735306e-02  -3.35385035e-02   1.55564939e-01
  -6.28686773e-02   1.13190823e-01   1.30917473e-03  -3.03908224e-01
  -3.38460994e-03   1.18150070e-01  -1.02862160e-01  -1.36016909e-02
   3.09274884e-02  -2.66656452e-02  -1.81988357e-02  -1.82741454e-05
  -6.42508873e-03   5.17211871e-02  -3.81189035e-02   6.05546709e-02
  -4.15691599e-02  -2.28617603e-02   1.35292805e-02  -3.38646008e-02
  -6.47324064e-03  -1.23579322e-01  -1.36171050e-01  -2.92544806e-01
   1.40541754e-01   3.02222039e-02  -7.35702297e-02  -9.93699798e-02
   1.59897417e-01]

Figure 1d: Delta rate error (%) 

[ 0.12493748  0.12500771  0.12499368  0.12498194  0.1249796   0.12499893
  0.12508142  0.12502512  0.12496166  0.12499875  0.12499384  0.12496186
  0.12504406  0.12508021  0.12511739  0.1251346   0.12517127  0.12512994
  0.1250264   0.12507505  0.12504606  0.12511796  0.12510886  0.1250728
  0.12503809  0.1250515   0.12510142  0.1251559   0.12516894  0.12518034
  0.12512145  0.12512139  0.12513774  0.12511668  0.1252006   0.125122
  0.12519712  0.12512707  0.12502791  0.12514122  0.12505597  0.12500091
  0.12524143  0.12516578  0.12521396  0.12520291  0.12526238  0.12521421
  0.12526193  0.12523785  0.12505733  0.12524222  0.12519444  0.12520438
  0.12520549  0.12519905  0.12524459  0.12518452  0.1252944   0.1253353
  0.12543147  0.12528984  0.12520759  0.12529164  0.12530358  0.12510799
  0.12521635  0.12518058  0.12532405  0.12525258  0.12528718  0.1253506
  0.12535259  0.12523418  0.12521001  0.12542132  0.12539602  0.12525108
  0.12540258  0.12536132  0.12538029  0.12529825  0.12529374  0.1253667
  0.12544815  0.125383    0.1253391   0.1254536   0.12531053  0.12529711
  0.1254709   0.12539043  0.12531706  0.12532952  0.12535343  0.12535913
  0.12544409  0.12531239  0.12546547  0.12556039  0.12560335  0.12537705
  0.12534153  0.12540454  0.12525139  0.12511783  0.12554325  0.12546186
  0.12544977  0.1255031   0.12542469  0.12530002  0.12534479  0.1254187
  0.12546658  0.12553797  0.12548212  0.12546057  0.12556154  0.12558599
  0.12543858  0.12549837  0.12552887  0.12567957  0.12554845  0.1254438
  0.12550017  0.12555807  0.1255507   0.1254219   0.12546443  0.12559403
  0.12553465  0.12554524  0.12562495  0.12552955  0.12549016  0.12559106
  0.12557392  0.12560598  0.12553134  0.12560153  0.12571336  0.12545355
  0.12561555  0.12549036  0.12554036  0.12570557  0.12551804  0.12566758
  0.12558308  0.12547104  0.12560969  0.12568501  0.12555512  0.12558562
  0.12571682  0.12564422  0.12561658  0.12571987  0.1256888   0.12572239
  0.12561618  0.12570255  0.12563402  0.12567158  0.12566433  0.12573186
  0.12572602  0.12564902  0.12565134  0.12554716  0.12579362  0.12572356
  0.12569512  0.12563945  0.12582206]

Time (date)

[datetime.datetime(2017, 9, 1, 11, 57, 41, 2914), datetime.datetime(2017, 9, 1, 15, 57, 41, 4907), datetime.datetime(2017, 9, 1, 19, 57, 41, 7376), datetime.datetime(2017, 9, 1, 23, 57, 41, 8483), datetime.datetime(2017, 9, 2, 3, 57, 41, 10041), datetime.datetime(2017, 9, 2, 7, 57, 41, 15241), datetime.datetime(2017, 9, 2, 11, 57, 41, 18856), datetime.datetime(2017, 9, 2, 15, 57, 41, 22221), datetime.datetime(2017, 9, 2, 19, 57, 41, 24730), datetime.datetime(2017, 9, 2, 23, 57, 41, 27377), datetime.datetime(2017, 9, 3, 3, 57, 41, 32747), datetime.datetime(2017, 9, 3, 7, 57, 41, 37699), datetime.datetime(2017, 9, 3, 11, 57, 41, 38727), datetime.datetime(2017, 9, 3, 15, 57, 41, 41234), datetime.datetime(2017, 9, 3, 19, 57, 41, 43059), datetime.datetime(2017, 9, 3, 23, 57, 41, 46396), datetime.datetime(2017, 9, 4, 3, 57, 41, 50488), datetime.datetime(2017, 9, 4, 8, 27, 46, 526536), datetime.datetime(2017, 9, 4, 13, 40, 50, 502905), datetime.datetime(2017, 9, 4, 17, 55, 10, 7298), datetime.datetime(2017, 9, 4, 21, 55, 10, 11092), datetime.datetime(2017, 9, 5, 1, 55, 10, 13351), datetime.datetime(2017, 9, 5, 5, 55, 10, 16685), datetime.datetime(2017, 9, 5, 9, 56, 32, 510303), datetime.datetime(2017, 9, 5, 14, 23, 36, 2023), datetime.datetime(2017, 9, 5, 18, 49, 17, 2428), datetime.datetime(2017, 9, 5, 22, 49, 17, 6094), datetime.datetime(2017, 9, 6, 2, 49, 17, 9173), datetime.datetime(2017, 9, 6, 6, 49, 17, 12896), datetime.datetime(2017, 9, 6, 11, 16, 48, 256), datetime.datetime(2017, 9, 6, 15, 16, 48, 2779), datetime.datetime(2017, 9, 6, 19, 16, 48, 5835), datetime.datetime(2017, 9, 6, 23, 16, 48, 6693), datetime.datetime(2017, 9, 7, 3, 16, 48, 8986), datetime.datetime(2017, 9, 7, 7, 16, 48, 11220), datetime.datetime(2017, 9, 7, 11, 43, 51, 1039), datetime.datetime(2017, 9, 7, 15, 43, 51, 3886), datetime.datetime(2017, 9, 7, 19, 43, 51, 6706), datetime.datetime(2017, 9, 7, 23, 43, 51, 10475), datetime.datetime(2017, 9, 8, 3, 43, 51, 13557), datetime.datetime(2017, 9, 8, 7, 43, 51, 16266), datetime.datetime(2017, 9, 8, 12, 7, 21, 1002), datetime.datetime(2017, 9, 8, 16, 7, 21, 4950), datetime.datetime(2017, 9, 8, 20, 7, 21, 10127), datetime.datetime(2017, 9, 9, 0, 7, 21, 13752), datetime.datetime(2017, 9, 9, 4, 7, 21, 15876), datetime.datetime(2017, 9, 9, 8, 7, 21, 19245), datetime.datetime(2017, 9, 9, 12, 7, 21, 23460), datetime.datetime(2017, 9, 9, 16, 7, 21, 27614), datetime.datetime(2017, 9, 9, 20, 7, 21, 30768), datetime.datetime(2017, 9, 10, 0, 7, 21, 31992), datetime.datetime(2017, 9, 10, 4, 7, 21, 33788), datetime.datetime(2017, 9, 10, 8, 7, 21, 35841), datetime.datetime(2017, 9, 11, 0, 3, 19, 519319), datetime.datetime(2017, 9, 11, 15, 59, 18, 3149), datetime.datetime(2017, 9, 11, 19, 59, 18, 4872), datetime.datetime(2017, 9, 11, 23, 59, 18, 6986), datetime.datetime(2017, 9, 12, 3, 59, 18, 9567), datetime.datetime(2017, 9, 12, 7, 59, 18, 11780), datetime.datetime(2017, 9, 12, 12, 32, 0, 989), datetime.datetime(2017, 9, 12, 16, 32, 0, 3975), datetime.datetime(2017, 9, 12, 20, 32, 0, 5865), datetime.datetime(2017, 9, 13, 0, 32, 0, 9401), datetime.datetime(2017, 9, 13, 4, 32, 0, 10602), datetime.datetime(2017, 9, 13, 8, 55, 5, 506496), datetime.datetime(2017, 9, 13, 13, 18, 11, 2159), datetime.datetime(2017, 9, 13, 17, 18, 11, 4148), datetime.datetime(2017, 9, 13, 21, 18, 11, 6722), datetime.datetime(2017, 9, 14, 1, 18, 11, 8808), datetime.datetime(2017, 9, 14, 5, 18, 11, 10964), datetime.datetime(2017, 9, 14, 9, 33, 16, 506866), datetime.datetime(2017, 9, 14, 13, 48, 22, 3342), datetime.datetime(2017, 9, 14, 17, 48, 22, 4846), datetime.datetime(2017, 9, 14, 21, 48, 22, 6567), datetime.datetime(2017, 9, 15, 1, 48, 22, 8354), datetime.datetime(2017, 9, 15, 5, 48, 22, 11477), datetime.datetime(2017, 9, 15, 9, 48, 22, 13949), datetime.datetime(2017, 9, 15, 13, 48, 22, 14852), datetime.datetime(2017, 9, 15, 17, 48, 22, 15864), datetime.datetime(2017, 9, 15, 21, 48, 22, 17683), datetime.datetime(2017, 9, 16, 1, 48, 22, 20985), datetime.datetime(2017, 9, 16, 5, 48, 22, 26778), datetime.datetime(2017, 9, 16, 9, 48, 22, 31543), datetime.datetime(2017, 9, 16, 13, 48, 22, 36364), datetime.datetime(2017, 9, 16, 17, 48, 22, 39123), datetime.datetime(2017, 9, 16, 21, 48, 22, 46103), datetime.datetime(2017, 9, 17, 1, 48, 22, 49898), datetime.datetime(2017, 9, 17, 5, 48, 22, 50931), datetime.datetime(2017, 9, 17, 9, 48, 22, 53710), datetime.datetime(2017, 9, 17, 13, 48, 22, 57021), datetime.datetime(2017, 9, 17, 17, 48, 22, 59882), datetime.datetime(2017, 9, 17, 21, 48, 22, 61336), datetime.datetime(2017, 9, 18, 1, 48, 22, 63687), datetime.datetime(2017, 9, 18, 5, 48, 22, 66418), datetime.datetime(2017, 9, 18, 10, 12, 29, 534249), datetime.datetime(2017, 9, 18, 14, 36, 37, 4072), datetime.datetime(2017, 9, 18, 18, 36, 37, 7136), datetime.datetime(2017, 9, 18, 22, 36, 37, 10848), datetime.datetime(2017, 9, 19, 2, 36, 37, 13053), datetime.datetime(2017, 9, 19, 6, 36, 37, 14980), datetime.datetime(2017, 9, 19, 10, 43, 9, 509125), datetime.datetime(2017, 9, 19, 14, 49, 42, 3542), datetime.datetime(2017, 9, 19, 18, 49, 42, 5505), datetime.datetime(2017, 9, 19, 22, 49, 42, 7825), datetime.datetime(2017, 9, 20, 2, 49, 42, 10469), datetime.datetime(2017, 9, 20, 6, 49, 42, 11890), datetime.datetime(2017, 9, 20, 10, 52, 18, 4267), datetime.datetime(2017, 9, 20, 14, 53, 10, 2470), datetime.datetime(2017, 9, 20, 18, 53, 10, 6020), datetime.datetime(2017, 9, 20, 22, 53, 10, 11482), datetime.datetime(2017, 9, 21, 2, 53, 10, 13855), datetime.datetime(2017, 9, 21, 6, 53, 10, 15788), datetime.datetime(2017, 9, 21, 11, 52, 3, 185), datetime.datetime(2017, 9, 21, 15, 52, 3, 2310), datetime.datetime(2017, 9, 21, 19, 52, 3, 4373), datetime.datetime(2017, 9, 21, 23, 52, 3, 6249), datetime.datetime(2017, 9, 22, 3, 52, 3, 9162), datetime.datetime(2017, 9, 22, 7, 52, 3, 9938), datetime.datetime(2017, 9, 22, 12, 51, 20, 708), datetime.datetime(2017, 9, 22, 16, 51, 20, 2298), datetime.datetime(2017, 9, 22, 20, 51, 20, 5682), datetime.datetime(2017, 9, 23, 0, 51, 20, 7631), datetime.datetime(2017, 9, 23, 4, 51, 20, 10210), datetime.datetime(2017, 9, 23, 8, 51, 20, 13211), datetime.datetime(2017, 9, 23, 12, 51, 20, 15561), datetime.datetime(2017, 9, 23, 16, 51, 20, 20234), datetime.datetime(2017, 9, 23, 20, 51, 20, 23188), datetime.datetime(2017, 9, 24, 0, 51, 20, 25067), datetime.datetime(2017, 9, 24, 4, 51, 20, 27783), datetime.datetime(2017, 9, 24, 8, 51, 20, 31534), datetime.datetime(2017, 9, 24, 12, 51, 20, 33846), datetime.datetime(2017, 9, 24, 16, 51, 20, 35695), datetime.datetime(2017, 9, 24, 20, 51, 20, 37109), datetime.datetime(2017, 9, 25, 0, 51, 20, 37924), datetime.datetime(2017, 9, 25, 4, 51, 20, 40530), datetime.datetime(2017, 9, 25, 8, 51, 20, 43169), datetime.datetime(2017, 9, 25, 13, 24, 52, 1536), datetime.datetime(2017, 9, 25, 17, 24, 52, 3218), datetime.datetime(2017, 9, 25, 21, 24, 52, 5427), datetime.datetime(2017, 9, 26, 1, 24, 52, 7374), datetime.datetime(2017, 9, 26, 5, 24, 52, 8633), datetime.datetime(2017, 9, 26, 9, 24, 52, 10543), datetime.datetime(2017, 9, 26, 13, 49, 53, 1641), datetime.datetime(2017, 9, 26, 17, 49, 53, 3959), datetime.datetime(2017, 9, 26, 21, 49, 53, 5339), datetime.datetime(2017, 9, 27, 1, 49, 53, 7243), datetime.datetime(2017, 9, 27, 5, 49, 53, 8750), datetime.datetime(2017, 9, 27, 9, 51, 37, 258854), datetime.datetime(2017, 9, 27, 13, 56, 50, 1504), datetime.datetime(2017, 9, 27, 17, 56, 50, 4456), datetime.datetime(2017, 9, 27, 21, 56, 50, 8425), datetime.datetime(2017, 9, 28, 1, 56, 50, 11656), datetime.datetime(2017, 9, 28, 5, 56, 50, 13905), datetime.datetime(2017, 9, 28, 10, 7, 35, 12023), datetime.datetime(2017, 9, 28, 14, 39, 50, 1318), datetime.datetime(2017, 9, 28, 18, 39, 50, 4321), datetime.datetime(2017, 9, 28, 22, 39, 50, 6676), datetime.datetime(2017, 9, 29, 2, 39, 50, 9441), datetime.datetime(2017, 9, 29, 6, 39, 50, 11308), datetime.datetime(2017, 9, 29, 11, 18, 44, 755206), datetime.datetime(2017, 9, 29, 15, 31, 43, 4296), datetime.datetime(2017, 9, 29, 19, 31, 43, 6961), datetime.datetime(2017, 9, 29, 23, 31, 43, 9643), datetime.datetime(2017, 9, 30, 3, 31, 43, 12406), datetime.datetime(2017, 9, 30, 7, 31, 43, 16364), datetime.datetime(2017, 9, 30, 11, 31, 43, 18144), datetime.datetime(2017, 9, 30, 15, 31, 43, 21137), datetime.datetime(2017, 9, 30, 19, 31, 43, 24181), datetime.datetime(2017, 9, 30, 23, 31, 43, 26570), datetime.datetime(2017, 10, 1, 3, 31, 43, 29732), datetime.datetime(2017, 10, 1, 7, 31, 43, 32360), datetime.datetime(2017, 10, 1, 11, 31, 43, 35316), datetime.datetime(2017, 10, 1, 15, 31, 43, 39351), datetime.datetime(2017, 10, 1, 19, 31, 43, 41735), datetime.datetime(2017, 10, 1, 23, 31, 43, 43015), datetime.datetime(2017, 10, 2, 3, 31, 43, 44617), datetime.datetime(2017, 10, 2, 7, 31, 43, 45854)]



==> Figure_2_paper.txt <==
This .txt file contains the data of Figure 2 in "No correlation between Solar flares and the decay rate of several beta-decaying isotopes". The analysis is done in an interactive python environment. The bands in Figure 2 are symmetric; the upper limit is the lower limit times -1.

Figure 2a: Data points 

[-0.33825165 -0.09889468  0.09627132  0.14758697  0.15833781  0.17022561
  0.13620264  0.09555649  0.07784091  0.08940361  0.07380562  0.0382424
  0.03905961  0.05178406  0.06885301  0.05376767  0.05652222  0.04792549
  0.04929151  0.06589277  0.05948691  0.06781077  0.05655933  0.0584687
  0.05986207  0.07264783  0.07872702  0.08529261  0.07257708  0.07484606
  0.0676323   0.06543172  0.05786272  0.0581935   0.06208542  0.05496199
  0.05597081  0.05798435  0.05284742  0.04684535  0.04786892  0.04936691
  0.04006707  0.03193734  0.03488146  0.03135173  0.03266196  0.03652553
  0.03925212  0.04483762  0.04448224  0.04149954  0.04220389  0.04227628
  0.03449557]

Figure 2a: X-axis points (Hours)

[   1.    3.    5.    7.    9.   11.   13.   15.   17.   19.   21.   23.
   25.   27.   29.   31.   33.   35.   37.   39.   41.   43.   45.   47.
   49.   51.   53.   55.   57.   59.   61.   63.   65.   67.   69.   71.
   73.   75.   77.   79.   81.   83.   85.   87.   89.   91.   93.   95.
   97.   99.  101.  103.  105.  107.  109.]

Figure 2a: Local lower 2 sigma limit - The upper limit is symmetric 

[-0.52085879 -0.30071796 -0.23293513 -0.19686612 -0.1736196  -0.15704483
 -0.14446024 -0.13448516 -0.12632681 -0.1194932  -0.11366071 -0.10860657
 -0.10417176 -0.10023932 -0.09672105 -0.093549   -0.09066988 -0.0880412
 -0.08562866 -0.08340416 -0.08134448 -0.07943022 -0.07764504 -0.07597506
 -0.0744084  -0.07293482 -0.07154546 -0.07023258 -0.06898943 -0.06781004
 -0.06668913 -0.06562204 -0.06460458 -0.06363303 -0.06270403 -0.06181456
 -0.06096191 -0.06014359 -0.05935737 -0.05860119 -0.0578732  -0.05717168
 -0.05649507 -0.05584192 -0.05521092 -0.05460084 -0.05401054 -0.05343898
 -0.0528852  -0.05234828 -0.05182738 -0.05132174 -0.05083061 -0.05035332
 -0.04988922]

Figure 2a: Global lower 1 sigma limit - The upper limit is symmetric 

[-0.6169698  -0.35620768 -0.27591728 -0.23319266 -0.2056566  -0.18602339
 -0.17111663 -0.15930092 -0.14963716 -0.14154258 -0.13463385 -0.1286471
 -0.12339396 -0.11873589 -0.11456841 -0.11081105 -0.10740066 -0.10428693
 -0.10142921 -0.09879423 -0.09635449 -0.09408701 -0.09197243 -0.08999429
 -0.08813854 -0.08639305 -0.08474732 -0.08319219 -0.08171964 -0.08032262
 -0.07899489 -0.07773089 -0.07652568 -0.07537486 -0.07427443 -0.07322084
 -0.07221085 -0.07124153 -0.07031023 -0.06941452 -0.0685522  -0.06772123
 -0.06691977 -0.0661461  -0.06539867 -0.06467601 -0.06397679 -0.06329976
 -0.06264379 -0.06200779 -0.06139079 -0.06079184 -0.06021008 -0.05964472
 -0.05909499]

Figure 2a: Global lower 2 sigma limit - The upper limit is symmetric 

[-0.90648896 -0.52336165 -0.40539419 -0.34262062 -0.30216299 -0.27331671
 -0.2514148  -0.23405444 -0.21985587 -0.20796283 -0.19781211 -0.18901601
 -0.18129779 -0.17445388 -0.16833077 -0.16281022 -0.15779947 -0.1532246
 -0.14902587 -0.1451544  -0.14156979 -0.13823827 -0.13513139 -0.132225
 -0.12949842 -0.12693384 -0.12451583 -0.12223094 -0.12006739 -0.11801481
 -0.11606402 -0.11420687 -0.11243612 -0.11074525 -0.10912844 -0.10758044
 -0.10609651 -0.10467233 -0.103304   -0.10198797 -0.10072099 -0.09950009
 -0.09832253 -0.09718581 -0.09608763 -0.09502586 -0.09399852 -0.0930038
 -0.09204    -0.09110556 -0.09019902 -0.08931901 -0.08846426 -0.08763359
 -0.08682589]

Figure 2b: Data points 

[  1.98561930e-01   8.91665638e-02   2.40752325e-02  -3.53638327e-02
  -1.98281450e-02   2.47714564e-02   3.50670599e-02   5.33662206e-02
   6.51731490e-02   5.52987905e-02   4.61317356e-02   4.26303771e-02
   6.96042704e-02   6.54408290e-02   6.13737777e-02   4.77915990e-02
   4.21214844e-02   3.31953340e-02   3.02348012e-02   2.38272514e-02
   1.91898967e-02   1.58862398e-02   2.62071247e-02   1.70704420e-02
   1.10075805e-02   1.07013200e-02   1.41654275e-02   2.23562426e-02
   2.24082870e-02   2.27645344e-02   2.71655229e-02   2.41609011e-02
   1.42446328e-02   1.93598825e-02   1.43425622e-02   7.03610288e-03
   5.35997686e-03  -9.01496910e-04   7.88699923e-03   6.26015376e-03
   2.59737000e-03   1.75231496e-04   6.04600281e-03   8.05838888e-03
  -1.65544287e-03  -9.58565469e-03  -9.20617531e-03  -9.24110014e-03
  -6.75972299e-03  -1.28770391e-02  -5.16651184e-03  -2.29306569e-03
  -5.68666000e-04  -2.71675060e-03  -2.96366780e-03]

Figure 2b: X-axis points (Hz)

[   1.    3.    5.    7.    9.   11.   13.   15.   17.   19.   21.   23.
   25.   27.   29.   31.   33.   35.   37.   39.   41.   43.   45.   47.
   49.   51.   53.   55.   57.   59.   61.   63.   65.   67.   69.   71.
   73.   75.   77.   79.   81.   83.   85.   87.   89.   91.   93.   95.
   97.   99.  101.  103.  105.  107.  109.]

Figure 2b: Local lower 2 sigma limit - The upper limit is symmetric 

[-0.52713262 -0.30434016 -0.23574087 -0.1992374  -0.17571087 -0.15893646
 -0.14620028 -0.13610506 -0.12784844 -0.12093252 -0.11502977 -0.10991475
 -0.10542652 -0.10144672 -0.09788607 -0.09467581 -0.09176201 -0.08910167
 -0.08666007 -0.08440877 -0.08232428 -0.08038697 -0.07858029 -0.07689019
 -0.07530466 -0.07381333 -0.07240723 -0.07107855 -0.06982042 -0.06862682
 -0.06749241 -0.06641247 -0.06538275 -0.0643995  -0.06345931 -0.06255913
 -0.0616962  -0.06086803 -0.06007234 -0.05930705 -0.05857029 -0.05786032
 -0.05717556 -0.05651455 -0.05587594 -0.05525851 -0.0546611  -0.05408266
 -0.05352221 -0.05297882 -0.05245165 -0.05193992 -0.05144287 -0.05095983
 -0.05049014]

Figure 2b: Global lower 1 sigma limit - The upper limit is symmetric 

[-0.62698112 -0.36198772 -0.28039448 -0.23697659 -0.20899371 -0.18904192
 -0.17389328 -0.16188583 -0.15206526 -0.14383933 -0.1368185  -0.1307346
 -0.12539622 -0.12066257 -0.11642747 -0.11260913 -0.1091434  -0.10597915
 -0.10307506 -0.10039733 -0.097918   -0.09561372 -0.09346483 -0.0914546
 -0.08956873 -0.08779492 -0.08612248 -0.08454212 -0.08304568 -0.08162599
 -0.08027671 -0.0789922  -0.07776744 -0.07659793 -0.07547966 -0.07440897
 -0.07338259 -0.07239754 -0.07145113 -0.07054089 -0.06966457 -0.06882012
 -0.06800565 -0.06721943 -0.06645986 -0.06572548 -0.06501491 -0.0643269
 -0.06366029 -0.06301397 -0.06238695 -0.06177828 -0.06118709 -0.06061255
 -0.0600539 ]

Figure 2b: Global lower 2 sigma limit - The upper limit is symmetric 

[-0.91740664 -0.52966497 -0.41027672 -0.34674712 -0.30580221 -0.27660851
 -0.25444282 -0.23687338 -0.22250379 -0.21046752 -0.20019454 -0.19129251
 -0.18348133 -0.17655499 -0.17035814 -0.1647711  -0.1597     -0.15507002
 -0.15082072 -0.14690263 -0.14327484 -0.1399032  -0.13675891 -0.13381751
 -0.13105809 -0.12846262 -0.12601549 -0.12370308 -0.12151348 -0.11943617
 -0.11746188 -0.11558237 -0.11379029 -0.11207906 -0.11044278 -0.10887613
 -0.10737432 -0.10593299 -0.10454819 -0.10321631 -0.10193407 -0.10069846
 -0.09950672 -0.09835631 -0.09724491 -0.09617034 -0.09513063 -0.09412393
 -0.09314853 -0.09220283 -0.09128537 -0.09039476 -0.08952972 -0.08868904
 -0.08787161]
